GL-Coarsener: A Graph representation learning framework to construct coarse grid hierarchy for AMG solvers

In many numerical schemes, the computational complexity scales non-linearly with the problem size. Solving a linear system of equations using direct methods or most iterative methods is a typical example. Algebraic multi-grid (AMG) methods are numerical methods used to solve large linear systems of equations efficiently. One of the main differences between AMG methods is how the coarser grid is constructed from a given fine grid. There are two main classes of AMG methods; graph and aggregation based coarsening methods. Here we propose an aggregation-based coarsening framework leveraging graph representation learning and clustering algorithms. Our method introduces the power of machine learning into the AMG research field and opens a new perspective for future researches. The proposed method uses graph representation learning techniques to learn latent features of the graph obtained from the underlying matrix of coefficients. Using these extracted features, we generated a coarser grid from the fine grid. The proposed method is highly capable of parallel computations. Our experiments show that the proposed method's efficiency in solving large systems is closely comparable with other aggregation-based methods, demonstrating the high capability of graph representation learning in designing multi-grid solvers.

==> readme.txt <==
Journal of the Audio Engineering Society
------------------------------------------

The following files are available in aes2e.zip archive:

aes2e.cls	           - This is the LaTeX2e class file for aes2e template
aes2e-guide.pdf    - This is PDF of Author Guide for aes2e template
aes2e-sample.pdf  - This is PDF file of sample LaTeX document for aes2e template
aes2e-sample.tex   - LaTeX document of sample
aes2e-mouse.eps   - Graphics file used in sample
aes2e.bib	  - bibTex library used in the sample
aes2e.bst         - bibTex style file used in the sample
cuted.sty                - This is the LaTeX2e style file for aes2e template


Happy TeXing!!!

Aptara
